Two-level Chebyshev filter based complementary subspace method: pushing the envelope of large-scale electronic structure calculations

We describe a novel iterative strategy for Kohn-Sham density functional theory calculations aimed at large systems (> 1000 electrons), applicable to metals and insulators alike. In lieu of explicit diagonalization of the Kohn-Sham Hamiltonian on every self-consistent field (SCF) iteration, we employ a two-level Chebyshev polynomial filter based complementary subspace strategy to: 1) compute a set of vectors that span the occupied subspace of the Hamiltonian; 2) reduce subspace diagonalization to just partially occupied states; and 3) obtain those states in an efficient, scalable manner via an inner Chebyshev-filter iteration. By reducing the necessary computation to just partially occupied states, and obtaining these through an inner Chebyshev iteration, our approach reduces the cost of large metallic calculations significantly, while eliminating subspace diagonalization for insulating systems altogether. We describe the implementation of the method within the framework of the Discontinuous Galerkin (DG) electronic structure method and show that this results in a computational scheme that can effectively tackle bulk and nano systems containing tens of thousands of electrons, with chemical accuracy, within a few minutes or less of wall clock time per SCF iteration on large-scale computing platforms. We anticipate that our method will be instrumental in pushing the envelope of large-scale ab initio molecular dynamics. As a demonstration of this, we simulate a bulk silicon system containing 8,000 atoms at finite temperature, and obtain an average SCF step wall time of 51 seconds on 34,560 processors; thus allowing us to carry out 1.0 ps of ab initio molecular dynamics in approximately 28 hours (of wall time).

==> MD_Econ_Data.txt <==
   2.5000000e+00  -3.9633951e+00
   5.0000000e+00  -3.9633855e+00
   7.5000000e+00  -3.9633643e+00
   1.0000000e+01  -3.9634023e+00
   1.2500000e+01  -3.9633797e+00
   1.5000000e+01  -3.9633853e+00
   1.7500000e+01  -3.9633715e+00
   2.0000000e+01  -3.9633928e+00
   2.2500000e+01  -3.9633817e+00
   2.5000000e+01  -3.9633756e+00
   2.7500000e+01  -3.9633552e+00
   3.0000000e+01  -3.9633206e+00
   3.2500000e+01  -3.9633614e+00
   3.5000000e+01  -3.9633822e+00
   3.7500000e+01  -3.9633418e+00
   4.0000000e+01  -3.9633804e+00
   4.2500000e+01  -3.9633351e+00
   4.5000000e+01  -3.9633794e+00
   4.7500000e+01  -3.9633381e+00
   5.0000000e+01  -3.9633853e+00
   5.2500000e+01  -3.9633554e+00
   5.5000000e+01  -3.9633638e+00
   5.7500000e+01  -3.9633539e+00
   6.0000000e+01  -3.9633550e+00
   6.2500000e+01  -3.9633457e+00
   6.5000000e+01  -3.9633779e+00
   6.7500000e+01  -3.9633456e+00
   7.0000000e+01  -3.9633751e+00
   7.2500000e+01  -3.9633558e+00
   7.5000000e+01  -3.9633699e+00
   7.7500000e+01  -3.9633437e+00
   8.0000000e+01  -3.9633628e+00
   8.2500000e+01  -3.9633737e+00
   8.5000000e+01  -3.9633485e+00
   8.7500000e+01  -3.9633556e+00
   9.0000000e+01  -3.9633604e+00
   9.2500000e+01  -3.9633479e+00
   9.5000000e+01  -3.9633686e+00
   9.7500000e+01  -3.9633543e+00
   1.0000000e+02  -3.9633580e+00
   1.0250000e+02  -3.9633405e+00
   1.0500000e+02  -3.9633436e+00
   1.0750000e+02  -3.9633634e+00
   1.1000000e+02  -3.9633388e+00
   1.1250000e+02  -3.9633520e+00
   1.1500000e+02  -3.9633536e+00
   1.1750000e+02  -3.9633601e+00
   1.2000000e+02  -3.9633306e+00
   1.2250000e+02  -3.9633530e+00
   1.2500000e+02  -3.9633613e+00
   1.2750000e+02  -3.9633488e+00
   1.3000000e+02  -3.9633340e+00
   1.3250000e+02  -3.9633665e+00
   1.3500000e+02  -3.9633546e+00
   1.3750000e+02  -3.9633674e+00
   1.4000000e+02  -3.9633436e+00
   1.4250000e+02  -3.9633429e+00
   1.4500000e+02  -3.9633429e+00
   1.4750000e+02  -3.9633373e+00
   1.5000000e+02  -3.9633314e+00
   1.5250000e+02  -3.9633312e+00
   1.5500000e+02  -3.9633448e+00
   1.5750000e+02  -3.9633323e+00
   1.6000000e+02  -3.9633369e+00
   1.6250000e+02  -3.9633498e+00
   1.6500000e+02  -3.9633275e+00
   1.6750000e+02  -3.9633356e+00
   1.7000000e+02  -3.9633474e+00
   1.7250000e+02  -3.9633519e+00
   1.7500000e+02  -3.9633519e+00
   1.7750000e+02  -3.9633487e+00
   1.8000000e+02  -3.9633232e+00
   1.8250000e+02  -3.9633171e+00
   1.8500000e+02  -3.9633518e+00
   1.8750000e+02  -3.9633469e+00
   1.9000000e+02  -3.9633491e+00
   1.9250000e+02  -3.9633415e+00
   1.9500000e+02  -3.9633451e+00
   1.9750000e+02  -3.9633516e+00
   2.0000000e+02  -3.9633289e+00
   2.0250000e+02  -3.9633288e+00
   2.0500000e+02  -3.9633380e+00
   2.0750000e+02  -3.9633515e+00
   2.1000000e+02  -3.9633368e+00
   2.1250000e+02  -3.9633355e+00
   2.1500000e+02  -3.9633270e+00
   2.1750000e+02  -3.9633246e+00
   2.2000000e+02  -3.9633523e+00
   2.2250000e+02  -3.9633247e+00
   2.2500000e+02  -3.9633487e+00
   2.2750000e+02  -3.9633367e+00
   2.3000000e+02  -3.9633338e+00
   2.3250000e+02  -3.9633471e+00
   2.3500000e+02  -3.9633237e+00
   2.3750000e+02  -3.9633288e+00
   2.4000000e+02  -3.9633440e+00
   2.4250000e+02  -3.9633478e+00
   2.4500000e+02  -3.9633541e+00
   2.4750000e+02  -3.9633220e+00
   2.5000000e+02  -3.9633352e+00
   2.5250000e+02  -3.9633318e+00
   2.5500000e+02  -3.9633228e+00
   2.5750000e+02  -3.9633334e+00
   2.6000000e+02  -3.9633187e+00
   2.6250000e+02  -3.9632819e+00
   2.6500000e+02  -3.9633345e+00
   2.6750000e+02  -3.9633153e+00
   2.7000000e+02  -3.9633372e+00
   2.7250000e+02  -3.9633376e+00
   2.7500000e+02  -3.9633341e+00
   2.7750000e+02  -3.9633233e+00
   2.8000000e+02  -3.9633157e+00
   2.8250000e+02  -3.9633480e+00
   2.8500000e+02  -3.9633258e+00
   2.8750000e+02  -3.9633263e+00
   2.9000000e+02  -3.9633183e+00
   2.9250000e+02  -3.9633188e+00
   2.9500000e+02  -3.9633296e+00
   2.9750000e+02  -3.9633305e+00
   3.0000000e+02  -3.9633409e+00
   3.0250000e+02  -3.9633248e+00
   3.0500000e+02  -3.9633381e+00
   3.0750000e+02  -3.9633284e+00
   3.1000000e+02  -3.9633287e+00
   3.1250000e+02  -3.9632969e+00
   3.1500000e+02  -3.9632939e+00
   3.1750000e+02  -3.9633372e+00
   3.2000000e+02  -3.9633250e+00
   3.2250000e+02  -3.9633338e+00
   3.2500000e+02  -3.9633282e+00
   3.2750000e+02  -3.9633169e+00
   3.3000000e+02  -3.9633086e+00
   3.3250000e+02  -3.9633163e+00
   3.3500000e+02  -3.9633022e+00
   3.3750000e+02  -3.9632591e+00
   3.4000000e+02  -3.9633010e+00
   3.4250000e+02  -3.9633304e+00
   3.4500000e+02  -3.9633121e+00
   3.4750000e+02  -3.9633144e+00
   3.5000000e+02  -3.9632922e+00
   3.5250000e+02  -3.9633151e+00
   3.5500000e+02  -3.9633046e+00
   3.5750000e+02  -3.9633116e+00
   3.6000000e+02  -3.9633060e+00
   3.6250000e+02  -3.9633081e+00
   3.6500000e+02  -3.9633150e+00
   3.6750000e+02  -3.9633081e+00
   3.7000000e+02  -3.9633015e+00
   3.7250000e+02  -3.9633014e+00
   3.7500000e+02  -3.9632923e+00
   3.7750000e+02  -3.9633140e+00
   3.8000000e+02  -3.9633021e+00
   3.8250000e+02  -3.9633056e+00
   3.8500000e+02  -3.9632999e+00
   3.8750000e+02  -3.9632958e+00
   3.9000000e+02  -3.9632928e+00
   3.9250000e+02  -3.9632944e+00
   3.9500000e+02  -3.9633033e+00
   3.9750000e+02  -3.9633083e+00
   4.0000000e+02  -3.9632714e+00
   4.0250000e+02  -3.9632914e+00
   4.0500000e+02  -3.9633020e+00
   4.0750000e+02  -3.9632811e+00
   4.1000000e+02  -3.9632777e+00
   4.1250000e+02  -3.9633108e+00
   4.1500000e+02  -3.9632918e+00
   4.1750000e+02  -3.9632862e+00
   4.2000000e+02  -3.9632739e+00
   4.2250000e+02  -3.9633035e+00
   4.2500000e+02  -3.9633039e+00
   4.2750000e+02  -3.9632930e+00
   4.3000000e+02  -3.9632770e+00
   4.3250000e+02  -3.9632872e+00
   4.3500000e+02  -3.9632757e+00
   4.3750000e+02  -3.9632805e+00
   4.4000000e+02  -3.9633034e+00
   4.4250000e+02  -3.9632756e+00
   4.4500000e+02  -3.9632908e+00
   4.4750000e+02  -3.9633027e+00
   4.5000000e+02  -3.9632833e+00
   4.5250000e+02  -3.9632792e+00
   4.5500000e+02  -3.9633040e+00
   4.5750000e+02  -3.9632719e+00
   4.6000000e+02  -3.9632892e+00
   4.6250000e+02  -3.9633067e+00
   4.6500000e+02  -3.9632941e+00
   4.6750000e+02  -3.9632792e+00
   4.7000000e+02  -3.9632938e+00
   4.7250000e+02  -3.9632939e+00
   4.7500000e+02  -3.9632766e+00
   4.7750000e+02  -3.9632792e+00
   4.8000000e+02  -3.9633049e+00
   4.8250000e+02  -3.9632742e+00
   4.8500000e+02  -3.9632866e+00
   4.8750000e+02  -3.9633065e+00
   4.9000000e+02  -3.9632991e+00
   4.9250000e+02  -3.9632779e+00
   4.9500000e+02  -3.9632974e+00
   4.9750000e+02  -3.9632772e+00
   5.0000000e+02  -3.9632920e+00
   5.0250000e+02  -3.9632892e+00
   5.0500000e+02  -3.9632738e+00
   5.0750000e+02  -3.9632914e+00
   5.1000000e+02  -3.9632875e+00
   5.1250000e+02  -3.9632778e+00
   5.1500000e+02  -3.9632732e+00
   5.1750000e+02  -3.9633054e+00
   5.2000000e+02  -3.9632780e+00
   5.2250000e+02  -3.9632832e+00
   5.2500000e+02  -3.9632798e+00
   5.2750000e+02  -3.9632902e+00
   5.3000000e+02  -3.9632918e+00
   5.3250000e+02  -3.9632935e+00
   5.3500000e+02  -3.9632727e+00
   5.3750000e+02  -3.9632856e+00
   5.4000000e+02  -3.9632899e+00
   5.4250000e+02  -3.9632718e+00
   5.4500000e+02  -3.9632717e+00
   5.4750000e+02  -3.9632834e+00
   5.5000000e+02  -3.9632657e+00
   5.5250000e+02  -3.9632948e+00
   5.5500000e+02  -3.9632778e+00
   5.5750000e+02  -3.9632709e+00
   5.6000000e+02  -3.9632785e+00
   5.6250000e+02  -3.9632622e+00
   5.6500000e+02  -3.9632150e+00
   5.6750000e+02  -3.9632791e+00
   5.7000000e+02  -3.9632870e+00
   5.7250000e+02  -3.9632802e+00
   5.7500000e+02  -3.9632595e+00
   5.7750000e+02  -3.9632770e+00
   5.8000000e+02  -3.9632762e+00
   5.8250000e+02  -3.9632570e+00
   5.8500000e+02  -3.9632654e+00
   5.8750000e+02  -3.9632732e+00
   5.9000000e+02  -3.9632854e+00
   5.9250000e+02  -3.9632559e+00
   5.9500000e+02  -3.9632843e+00
   5.9750000e+02  -3.9632584e+00
   6.0000000e+02  -3.9632755e+00
   6.0250000e+02  -3.9632724e+00
   6.0500000e+02  -3.9632698e+00
   6.0750000e+02  -3.9632776e+00
   6.1000000e+02  -3.9632688e+00
   6.1250000e+02  -3.9632543e+00
   6.1500000e+02  -3.9632540e+00
   6.1750000e+02  -3.9632837e+00
   6.2000000e+02  -3.9632513e+00
   6.2250000e+02  -3.9632667e+00
   6.2500000e+02  -3.9632750e+00
   6.2750000e+02  -3.9632551e+00
   6.3000000e+02  -3.9632521e+00
   6.3250000e+02  -3.9632762e+00
   6.3500000e+02  -3.9632422e+00
   6.3750000e+02  -3.9632594e+00
   6.4000000e+02  -3.9632740e+00
   6.4250000e+02  -3.9632434e+00
   6.4500000e+02  -3.9632563e+00
   6.4750000e+02  -3.9632611e+00
   6.5000000e+02  -3.9632507e+00
   6.5250000e+02  -3.9632641e+00
   6.5500000e+02  -3.9632507e+00
   6.5750000e+02  -3.9632709e+00
   6.6000000e+02  -3.9632442e+00
   6.6250000e+02  -3.9632487e+00
   6.6500000e+02  -3.9632770e+00
   6.6750000e+02  -3.9632360e+00
   6.7000000e+02  -3.9632615e+00
   6.7250000e+02  -3.9632684e+00
   6.7500000e+02  -3.9632456e+00
   6.7750000e+02  -3.9632447e+00
   6.8000000e+02  -3.9632690e+00
   6.8250000e+02  -3.9632345e+00
   6.8500000e+02  -3.9632514e+00
   6.8750000e+02  -3.9632647e+00
   6.9000000e+02  -3.9632399e+00
   6.9250000e+02  -3.9632426e+00
   6.9500000e+02  -3.9632620e+00
   6.9750000e+02  -3.9632630e+00
   7.0000000e+02  -3.9632338e+00
   7.0250000e+02  -3.9632394e+00
   7.0500000e+02  -3.9632319e+00
   7.0750000e+02  -3.9632383e+00
   7.1000000e+02  -3.9632630e+00
   7.1250000e+02  -3.9632495e+00
   7.1500000e+02  -3.9632596e+00
   7.1750000e+02  -3.9632533e+00
   7.2000000e+02  -3.9632417e+00
   7.2250000e+02  -3.9632403e+00
   7.2500000e+02  -3.9632632e+00
   7.2750000e+02  -3.9632400e+00
   7.3000000e+02  -3.9632403e+00
   7.3250000e+02  -3.9632641e+00
   7.3500000e+02  -3.9632465e+00
   7.3750000e+02  -3.9632570e+00
   7.4000000e+02  -3.9632298e+00
   7.4250000e+02  -3.9632465e+00
   7.4500000e+02  -3.9632449e+00
   7.4750000e+02  -3.9632539e+00
   7.5000000e+02  -3.9632475e+00
   7.5250000e+02  -3.9632333e+00
   7.5500000e+02  -3.9632522e+00
   7.5750000e+02  -3.9632311e+00
   7.6000000e+02  -3.9632382e+00
   7.6250000e+02  -3.9632603e+00
   7.6500000e+02  -3.9632286e+00
   7.6750000e+02  -3.9632430e+00
   7.7000000e+02  -3.9632443e+00
   7.7250000e+02  -3.9632358e+00
   7.7500000e+02  -3.9632240e+00
   7.7750000e+02  -3.9632548e+00
   7.8000000e+02  -3.9632221e+00
   7.8250000e+02  -3.9632513e+00
   7.8500000e+02  -3.9632476e+00
   7.8750000e+02  -3.9632358e+00
   7.9000000e+02  -3.9632224e+00
   7.9250000e+02  -3.9632431e+00
   7.9500000e+02  -3.9632423e+00
   7.9750000e+02  -3.9632211e+00
   8.0000000e+02  -3.9632338e+00
   8.0250000e+02  -3.9632420e+00
   8.0500000e+02  -3.9632480e+00
   8.0750000e+02  -3.9632426e+00
   8.1000000e+02  -3.9632300e+00
   8.1250000e+02  -3.9632316e+00
   8.1500000e+02  -3.9632467e+00
   8.1750000e+02  -3.9632560e+00
   8.2000000e+02  -3.9632579e+00
   8.2250000e+02  -3.9632412e+00
   8.2500000e+02  -3.9632258e+00
   8.2750000e+02  -3.9632368e+00
   8.3000000e+02  -3.9632376e+00
   8.3250000e+02  -3.9632156e+00
   8.3500000e+02  -3.9632258e+00
   8.3750000e+02  -3.9632144e+00
   8.4000000e+02  -3.9632194e+00
   8.4250000e+02  -3.9632134e+00
   8.4500000e+02  -3.9632330e+00
   8.4750000e+02  -3.9632309e+00
   8.5000000e+02  -3.9632156e+00
   8.5250000e+02  -3.9632409e+00
   8.5500000e+02  -3.9632388e+00
   8.5750000e+02  -3.9632172e+00
   8.6000000e+02  -3.9632200e+00
   8.6250000e+02  -3.9632306e+00
   8.6500000e+02  -3.9632163e+00
   8.6750000e+02  -3.9632412e+00
   8.7000000e+02  -3.9632301e+00
   8.7250000e+02  -3.9632178e+00
   8.7500000e+02  -3.9632419e+00
   8.7750000e+02  -3.9632088e+00
   8.8000000e+02  -3.9632003e+00
   8.8250000e+02  -3.9632354e+00
   8.8500000e+02  -3.9632096e+00
   8.8750000e+02  -3.9632245e+00
   8.9000000e+02  -3.9632376e+00
   8.9250000e+02  -3.9632397e+00
   8.9500000e+02  -3.9632368e+00
   8.9750000e+02  -3.9632378e+00
   9.0000000e+02  -3.9631973e+00
   9.0250000e+02  -3.9632506e+00
   9.0500000e+02  -3.9632264e+00
   9.0750000e+02  -3.9632468e+00
   9.1000000e+02  -3.9632441e+00
   9.1250000e+02  -3.9632362e+00
   9.1500000e+02  -3.9632419e+00
   9.1750000e+02  -3.9632287e+00
   9.2000000e+02  -3.9632196e+00
   9.2250000e+02  -3.9632209e+00
   9.2500000e+02  -3.9632132e+00
   9.2750000e+02  -3.9632334e+00
   9.3000000e+02  -3.9632349e+00
   9.3250000e+02  -3.9632394e+00
   9.3500000e+02  -3.9632304e+00
   9.3750000e+02  -3.9632383e+00
   9.4000000e+02  -3.9632156e+00
   9.4250000e+02  -3.9632202e+00
   9.4500000e+02  -3.9632389e+00
   9.4750000e+02  -3.9632124e+00
   9.5000000e+02  -3.9632165e+00
   9.5250000e+02  -3.9632404e+00
   9.5500000e+02  -3.9632063e+00
   9.5750000e+02  -3.9632276e+00
   9.6000000e+02  -3.9632400e+00
   9.6250000e+02  -3.9632131e+00
   9.6500000e+02  -3.9631999e+00
   9.6750000e+02  -3.9632299e+00
   9.7000000e+02  -3.9632196e+00
   9.7250000e+02  -3.9632309e+00
   9.7500000e+02  -3.9632204e+00
   9.7750000e+02  -3.9632272e+00
   9.8000000e+02  -3.9632204e+00
   9.8250000e+02  -3.9632199e+00
   9.8500000e+02  -3.9632177e+00
   9.8750000e+02  -3.9632123e+00
   9.9000000e+02  -3.9632042e+00
   9.9250000e+02  -3.9632379e+00
   9.9500000e+02  -3.9631947e+00
   9.9750000e+02  -3.9632211e+00
   1.0000000e+03  -3.9632022e+00

==> MD_Temperature_Data.txt <==
   2.5000000e+00   2.4876744e+02
   5.0000000e+00   2.4977777e+02
   7.5000000e+00   2.4658728e+02
   1.0000000e+01   2.4021530e+02
   1.2500000e+01   2.3256188e+02
   1.5000000e+01   2.2526219e+02
   1.7500000e+01   2.2058267e+02
   2.0000000e+01   2.2035210e+02
   2.2500000e+01   2.2562867e+02
   2.5000000e+01   2.3590412e+02
   2.7500000e+01   2.4976120e+02
   3.0000000e+01   2.6660868e+02
   3.2500000e+01   2.8305368e+02
   3.5000000e+01   2.9440163e+02
   3.7500000e+01   3.0038036e+02
   4.0000000e+01   3.0095591e+02
   4.2500000e+01   2.9650215e+02
   4.5000000e+01   2.8807566e+02
   4.7500000e+01   2.7736863e+02
   5.0000000e+01   2.6614635e+02
   5.2500000e+01   2.5643829e+02
   5.5000000e+01   2.4984392e+02
   5.7500000e+01   2.4766080e+02
   6.0000000e+01   2.5045849e+02
   6.2500000e+01   2.5802901e+02
   6.5000000e+01   2.6901985e+02
   6.7500000e+01   2.8167846e+02
   7.0000000e+01   2.9393563e+02
   7.2500000e+01   3.0346326e+02
   7.5000000e+01   3.0832715e+02
   7.7500000e+01   3.0756535e+02
   8.0000000e+01   3.0075859e+02
   8.2500000e+01   2.8808672e+02
   8.5000000e+01   2.7191628e+02
   8.7500000e+01   2.5521351e+02
   9.0000000e+01   2.4129302e+02
   9.2500000e+01   2.3303806e+02
   9.5000000e+01   2.3232994e+02
   9.7500000e+01   2.3907141e+02
   1.0000000e+02   2.5168520e+02
   1.0250000e+02   2.6754392e+02
   1.0500000e+02   2.8287362e+02
   1.0750000e+02   2.9398310e+02
   1.1000000e+02   2.9912449e+02
   1.1250000e+02   2.9778553e+02
   1.1500000e+02   2.9053846e+02
   1.1750000e+02   2.7906262e+02
   1.2000000e+02   2.6616003e+02
   1.2250000e+02   2.5470721e+02
   1.2500000e+02   2.4686203e+02
   1.2750000e+02   2.4394558e+02
   1.3000000e+02   2.4643942e+02
   1.3250000e+02   2.5369308e+02
   1.3500000e+02   2.6428345e+02
   1.3750000e+02   2.7628249e+02
   1.4000000e+02   2.8747150e+02
   1.4250000e+02   2.9600755e+02
   1.4500000e+02   3.0035342e+02
   1.4750000e+02   2.9968244e+02
   1.5000000e+02   2.9414514e+02
   1.5250000e+02   2.8460043e+02
   1.5500000e+02   2.7258880e+02
   1.5750000e+02   2.5987612e+02
   1.6000000e+02   2.4839059e+02
   1.6250000e+02   2.3965983e+02
   1.6500000e+02   2.3507382e+02
   1.6750000e+02   2.3542536e+02
   1.7000000e+02   2.4035543e+02
   1.7250000e+02   2.4876328e+02
   1.7500000e+02   2.5875463e+02
   1.7750000e+02   2.6823618e+02
   1.8000000e+02   2.7544067e+02
   1.8250000e+02   2.7890306e+02
   1.8500000e+02   2.7851718e+02
   1.8750000e+02   2.7503286e+02
   1.9000000e+02   2.6958632e+02
   1.9250000e+02   2.6381370e+02
   1.9500000e+02   2.5920672e+02
   1.9750000e+02   2.5674665e+02
   2.0000000e+02   2.5702627e+02
   2.0250000e+02   2.5994345e+02
   2.0500000e+02   2.6497319e+02
   2.0750000e+02   2.7114818e+02
   2.1000000e+02   2.7730524e+02
   2.1250000e+02   2.8254462e+02
   2.1500000e+02   2.8633817e+02
   2.1750000e+02   2.8809270e+02
   2.2000000e+02   2.8731815e+02
   2.2250000e+02   2.8447761e+02
   2.2500000e+02   2.7998182e+02
   2.2750000e+02   2.7456686e+02
   2.3000000e+02   2.6920344e+02
   2.3250000e+02   2.6491963e+02
   2.3500000e+02   2.6262443e+02
   2.3750000e+02   2.6307047e+02
   2.4000000e+02   2.6639895e+02
   2.4250000e+02   2.7214102e+02
   2.4500000e+02   2.7914958e+02
   2.4750000e+02   2.8595948e+02
   2.5000000e+02   2.9091358e+02
   2.5250000e+02   2.9265067e+02
   2.5500000e+02   2.9049287e+02
   2.5750000e+02   2.8466302e+02
   2.6000000e+02   2.7599999e+02
   2.6250000e+02   2.6622949e+02
   2.6500000e+02   2.5689987e+02
   2.6750000e+02   2.4951761e+02
   2.7000000e+02   2.4519383e+02
   2.7250000e+02   2.4389950e+02
   2.7500000e+02   2.4567569e+02
   2.7750000e+02   2.4983882e+02
   2.8000000e+02   2.5484243e+02
   2.8250000e+02   2.5881737e+02
   2.8500000e+02   2.6114369e+02
   2.8750000e+02   2.6135515e+02
   2.9000000e+02   2.5965938e+02
   2.9250000e+02   2.5710722e+02
   2.9500000e+02   2.5518360e+02
   2.9750000e+02   2.5495437e+02
   3.0000000e+02   2.5741421e+02
   3.0250000e+02   2.6290802e+02
   3.0500000e+02   2.7094235e+02
   3.0750000e+02   2.8047174e+02
   3.1000000e+02   2.9011019e+02
   3.1250000e+02   2.9863157e+02
   3.1500000e+02   3.0457662e+02
   3.1750000e+02   3.0778530e+02
   3.2000000e+02   3.0822599e+02
   3.2250000e+02   3.0552454e+02
   3.2500000e+02   3.0032176e+02
   3.2750000e+02   2.9352199e+02
   3.3000000e+02   2.8592226e+02
   3.3250000e+02   2.7859278e+02
   3.3500000e+02   2.7228574e+02
   3.3750000e+02   2.6879894e+02
   3.4000000e+02   2.6794520e+02
   3.4250000e+02   2.6882033e+02
   3.4500000e+02   2.7225541e+02
   3.4750000e+02   2.7737087e+02
   3.5000000e+02   2.8257787e+02
   3.5250000e+02   2.8649552e+02
   3.5500000e+02   2.8771568e+02
   3.5750000e+02   2.8530388e+02
   3.6000000e+02   2.7924831e+02
   3.6250000e+02   2.7054143e+02
   3.6500000e+02   2.6105516e+02
   3.6750000e+02   2.5204044e+02
   3.7000000e+02   2.4523763e+02
   3.7250000e+02   2.4198578e+02
   3.7500000e+02   2.4232310e+02
   3.7750000e+02   2.4543302e+02
   3.8000000e+02   2.5007404e+02
   3.8250000e+02   2.5525552e+02
   3.8500000e+02   2.6002822e+02
   3.8750000e+02   2.6395007e+02
   3.9000000e+02   2.6675806e+02
   3.9250000e+02   2.6835259e+02
   3.9500000e+02   2.6903343e+02
   3.9750000e+02   2.6809120e+02
   4.0000000e+02   2.6631761e+02
   4.0250000e+02   2.6467408e+02
   4.0500000e+02   2.6361037e+02
   4.0750000e+02   2.6331594e+02
   4.1000000e+02   2.6399653e+02
   4.1250000e+02   2.6577953e+02
   4.1500000e+02   2.6890059e+02
   4.1750000e+02   2.7343953e+02
   4.2000000e+02   2.7918397e+02
   4.2250000e+02   2.8531097e+02
   4.2500000e+02   2.9095273e+02
   4.2750000e+02   2.9504319e+02
   4.3000000e+02   2.9690402e+02
   4.3250000e+02   2.9583132e+02
   4.3500000e+02   2.9187761e+02
   4.3750000e+02   2.8585726e+02
   4.4000000e+02   2.7916250e+02
   4.4250000e+02   2.7355686e+02
   4.4500000e+02   2.7040255e+02
   4.4750000e+02   2.7004537e+02
   4.5000000e+02   2.7204131e+02
   4.5250000e+02   2.7530710e+02
   4.5500000e+02   2.7829255e+02
   4.5750000e+02   2.7983712e+02
   4.6000000e+02   2.7935683e+02
   4.6250000e+02   2.7683415e+02
   4.6500000e+02   2.7303541e+02
   4.6750000e+02   2.6933273e+02
   4.7000000e+02   2.6693397e+02
   4.7250000e+02   2.6648529e+02
   4.7500000e+02   2.6868396e+02
   4.7750000e+02   2.7365515e+02
   4.8000000e+02   2.8065055e+02
   4.8250000e+02   2.8871878e+02
   4.8500000e+02   2.9663943e+02
   4.8750000e+02   3.0277369e+02
   4.9000000e+02   3.0600044e+02
   4.9250000e+02   3.0569884e+02
   4.9500000e+02   3.0195870e+02
   4.9750000e+02   2.9525580e+02
   5.0000000e+02   2.8637360e+02
   5.0250000e+02   2.7640764e+02
   5.0500000e+02   2.6660265e+02
   5.0750000e+02   2.5818459e+02
   5.1000000e+02   2.5223449e+02
   5.1250000e+02   2.4975714e+02
   5.1500000e+02   2.5120610e+02
   5.1750000e+02   2.5613444e+02
   5.2000000e+02   2.6376981e+02
   5.2250000e+02   2.7236558e+02
   5.2500000e+02   2.7992856e+02
   5.2750000e+02   2.8450246e+02
   5.3000000e+02   2.8467605e+02
   5.3250000e+02   2.7997818e+02
   5.3500000e+02   2.7085090e+02
   5.3750000e+02   2.5901702e+02
   5.4000000e+02   2.4682492e+02
   5.4250000e+02   2.3690760e+02
   5.4500000e+02   2.3152881e+02
   5.4750000e+02   2.3199050e+02
   5.5000000e+02   2.3840077e+02
   5.5250000e+02   2.4961535e+02
   5.5500000e+02   2.6334568e+02
   5.5750000e+02   2.7718733e+02
   5.6000000e+02   2.8870040e+02
   5.6250000e+02   2.9589089e+02
   5.6500000e+02   2.9838456e+02
   5.6750000e+02   2.9617443e+02
   5.7000000e+02   2.8942546e+02
   5.7250000e+02   2.8052652e+02
   5.7500000e+02   2.7182792e+02
   5.7750000e+02   2.6524873e+02
   5.8000000e+02   2.6185701e+02
   5.8250000e+02   2.6236080e+02
   5.8500000e+02   2.6685265e+02
   5.8750000e+02   2.7429306e+02
   5.9000000e+02   2.8291640e+02
   5.9250000e+02   2.9159541e+02
   5.9500000e+02   2.9920690e+02
   5.9750000e+02   3.0476546e+02
   6.0000000e+02   3.0743680e+02
   6.0250000e+02   3.0697273e+02
   6.0500000e+02   3.0347339e+02
   6.0750000e+02   2.9725538e+02
   6.1000000e+02   2.8931672e+02
   6.1250000e+02   2.8089028e+02
   6.1500000e+02   2.7332731e+02
   6.1750000e+02   2.6766852e+02
   6.2000000e+02   2.6502423e+02
   6.2250000e+02   2.6571286e+02
   6.2500000e+02   2.6896836e+02
   6.2750000e+02   2.7379844e+02
   6.3000000e+02   2.7871912e+02
   6.3250000e+02   2.8196399e+02
   6.3500000e+02   2.8247388e+02
   6.3750000e+02   2.7980685e+02
   6.4000000e+02   2.7418416e+02
   6.4250000e+02   2.6682969e+02
   6.4500000e+02   2.5971337e+02
   6.4750000e+02   2.5459118e+02
   6.5000000e+02   2.5299371e+02
   6.5250000e+02   2.5572255e+02
   6.5500000e+02   2.6260865e+02
   6.5750000e+02   2.7263724e+02
   6.6000000e+02   2.8397812e+02
   6.6250000e+02   2.9455904e+02
   6.6500000e+02   3.0237259e+02
   6.6750000e+02   3.0663524e+02
   6.7000000e+02   3.0691765e+02
   6.7250000e+02   3.0315702e+02
   6.7500000e+02   2.9617822e+02
   6.7750000e+02   2.8730759e+02
   6.8000000e+02   2.7784336e+02
   6.8250000e+02   2.6914063e+02
   6.8500000e+02   2.6237745e+02
   6.8750000e+02   2.5822177e+02
   6.9000000e+02   2.5711670e+02
   6.9250000e+02   2.5915623e+02
   6.9500000e+02   2.6369328e+02
   6.9750000e+02   2.6956019e+02
   7.0000000e+02   2.7549866e+02
   7.0250000e+02   2.8023442e+02
   7.0500000e+02   2.8282665e+02
   7.0750000e+02   2.8268069e+02
   7.1000000e+02   2.7981920e+02
   7.1250000e+02   2.7519909e+02
   7.1500000e+02   2.6984688e+02
   7.1750000e+02   2.6474739e+02
   7.2000000e+02   2.6071908e+02
   7.2250000e+02   2.5834197e+02
   7.2500000e+02   2.5783718e+02
   7.2750000e+02   2.5923501e+02
   7.3000000e+02   2.6242613e+02
   7.3250000e+02   2.6703704e+02
   7.3500000e+02   2.7253320e+02
   7.3750000e+02   2.7806849e+02
   7.4000000e+02   2.8289825e+02
   7.4250000e+02   2.8602855e+02
   7.4500000e+02   2.8686323e+02
   7.4750000e+02   2.8561875e+02
   7.5000000e+02   2.8307210e+02
   7.5250000e+02   2.8027761e+02
   7.5500000e+02   2.7800028e+02
   7.5750000e+02   2.7681999e+02
   7.6000000e+02   2.7695012e+02
   7.6250000e+02   2.7836104e+02
   7.6500000e+02   2.8112481e+02
   7.6750000e+02   2.8501780e+02
   7.7000000e+02   2.8943387e+02
   7.7250000e+02   2.9385736e+02
   7.7500000e+02   2.9787555e+02
   7.7750000e+02   3.0092162e+02
   7.8000000e+02   3.0251631e+02
   7.8250000e+02   3.0263898e+02
   7.8500000e+02   3.0076807e+02
   7.8750000e+02   2.9716065e+02
   7.9000000e+02   2.9249737e+02
   7.9250000e+02   2.8710896e+02
   7.9500000e+02   2.8106846e+02
   7.9750000e+02   2.7508254e+02
   8.0000000e+02   2.7030125e+02
   8.0250000e+02   2.6722783e+02
   8.0500000e+02   2.6590841e+02
   8.0750000e+02   2.6636072e+02
   8.1000000e+02   2.6808997e+02
   8.1250000e+02   2.7012904e+02
   8.1500000e+02   2.7123374e+02
   8.1750000e+02   2.7108874e+02
   8.2000000e+02   2.6985996e+02
   8.2250000e+02   2.6791035e+02
   8.2500000e+02   2.6599875e+02
   8.2750000e+02   2.6462561e+02
   8.3000000e+02   2.6401325e+02
   8.3250000e+02   2.6428314e+02
   8.3500000e+02   2.6544868e+02
   8.3750000e+02   2.6763810e+02
   8.4000000e+02   2.7098732e+02
   8.4250000e+02   2.7559332e+02
   8.4500000e+02   2.8128236e+02
   8.4750000e+02   2.8762605e+02
   8.5000000e+02   2.9396141e+02
   8.5250000e+02   2.9916448e+02
   8.5500000e+02   3.0202389e+02
   8.5750000e+02   3.0196685e+02
   8.6000000e+02   2.9880235e+02
   8.6250000e+02   2.9276090e+02
   8.6500000e+02   2.8491644e+02
   8.6750000e+02   2.7667811e+02
   8.7000000e+02   2.6926658e+02
   8.7250000e+02   2.6428452e+02
   8.7500000e+02   2.6302231e+02
   8.7750000e+02   2.6585333e+02
   8.8000000e+02   2.7201069e+02
   8.8250000e+02   2.8058919e+02
   8.8500000e+02   2.8995975e+02
   8.8750000e+02   2.9748551e+02
   8.9000000e+02   3.0155522e+02
   8.9250000e+02   3.0165238e+02
   8.9500000e+02   2.9781769e+02
   8.9750000e+02   2.9100026e+02
   9.0000000e+02   2.8252461e+02
   9.0250000e+02   2.7442122e+02
   9.0500000e+02   2.6772353e+02
   9.0750000e+02   2.6284978e+02
   9.1000000e+02   2.5989783e+02
   9.1250000e+02   2.5889516e+02
   9.1500000e+02   2.5964442e+02
   9.1750000e+02   2.6184117e+02
   9.2000000e+02   2.6528562e+02
   9.2250000e+02   2.6990264e+02
   9.2500000e+02   2.7489005e+02
   9.2750000e+02   2.7961546e+02
   9.3000000e+02   2.8318776e+02
   9.3250000e+02   2.8432702e+02
   9.3500000e+02   2.8292396e+02
   9.3750000e+02   2.7935459e+02
   9.4000000e+02   2.7460923e+02
   9.4250000e+02   2.7016738e+02
   9.4500000e+02   2.6755365e+02
   9.4750000e+02   2.6776993e+02
   9.5000000e+02   2.7120047e+02
   9.5250000e+02   2.7722548e+02
   9.5500000e+02   2.8483681e+02
   9.5750000e+02   2.9267518e+02
   9.6000000e+02   2.9905022e+02
   9.6250000e+02   3.0290836e+02
   9.6500000e+02   3.0318162e+02
   9.6750000e+02   3.0090159e+02
   9.7000000e+02   2.9672096e+02
   9.7250000e+02   2.9107120e+02
   9.7500000e+02   2.8493898e+02
   9.7750000e+02   2.7912365e+02
   9.8000000e+02   2.7461183e+02
   9.8250000e+02   2.7199775e+02
   9.8500000e+02   2.7169272e+02
   9.8750000e+02   2.7364377e+02
   9.9000000e+02   2.7745863e+02
   9.9250000e+02   2.8194404e+02
   9.9500000e+02   2.8690363e+02
   9.9750000e+02   2.9151110e+02
   1.0000000e+03   2.9488776e+02

==> convergence_Cu_CS_CheFSI.txt <==
1  0.30541794
2  -1.01852843
3  -1.84788672
4  -1.79549527
5  -2.33579543
6  -2.86394833
7  -3.08690877
8  -3.62302758
9  -3.69550784
10  -3.52168780
11  -3.80320662
12  -4.09149693
13  -4.30883338
14  -4.29892008
15  -4.21119934
16  -4.28968747
17  -4.25414332
18  -4.83090654
19  -4.28141053
20  -4.73244337
21  -4.41791646
22  -4.52942167
23  -4.26571938
24  -4.38082840
25  -4.21899863
26  -4.21232802
27  -4.08803203
28  -4.03115848
29  -4.37246186
30  -4.42933458
31  -4.23327025
32  -3.79901166
33  -3.99833218
34  -4.64303135
35  -3.95403351
36  -3.70041825
37  -3.61768503
38  -3.92084457
39  -4.47701620
40  -4.32325061
41  -4.40071710
42  -4.77472736
43  -5.25782008
44  -5.44091201
45  -5.84952941
46  -6.03084611

==> convergence_Cu_CS_LOBPCG.txt <==
1  0.30540908
2  -1.01606749
3  -1.85764896
4  -1.76155625
5  -2.45101908
6  -2.82702648
7  -3.18155218
8  -3.49104083
9  -3.63094318
10  -3.75854961
11  -3.74985513
12  -4.05602325
13  -4.89375442
14  -4.59093842
15  -5.02564172
16  -4.61923073
17  -4.26288691
18  -4.13079500
19  -4.43011498
20  -4.58296079
21  -4.47850716
22  -4.34662646
23  -4.57531702
24  -3.64067922
25  -3.93389075
26  -4.13665891
27  -3.64577956
28  -3.83806776
29  -4.08485110
30  -4.43000792
31  -4.21881753
32  -3.68049963
33  -3.33804911
34  -3.25637440
35  -3.35893710
36  -3.68560004
37  -4.11732487
38  -4.62001768
39  -4.66593519
40  -4.83969018
41  -4.92611963
42  -5.27317326
43  -5.33507029
44  -5.62818082
45  -6.08919231

==> convergence_Cu_Cheby_Ref.txt <==
1  0.30540914
2  -1.01688884
3  -1.87325430
4  -1.77729789
5  -2.33909384
6  -2.97017008
7  -3.08266079
8  -3.46379166
9  -3.49173419
10  -3.82169431
11  -3.77172360
12  -4.05083483
13  -4.23449187
14  -4.08522610
15  -4.59494792
16  -4.51395778
17  -4.09522516
18  -4.25605735
19  -4.69890389
20  -4.80020786
21  -4.52791251
22  -4.63161462
23  -4.74919037
24  -3.77496294
25  -3.76280968
26  -4.17539632
27  -4.32957515
28  -4.17343358
29  -3.98188949
30  -3.74578093
31  -4.38849313
32  -4.06254968
33  -3.30552352
34  -3.60978918
35  -3.82122268
36  -4.09416711
37  -4.77956540
38  -4.81461842
39  -4.59579234
40  -4.37656616
41  -4.70162354
42  -5.05339670
43  -5.26513917
44  -5.94230352
45  -6.02620834

==> convergence_E318_CS.txt <==
1  -0.43934470
2  -0.67505080
3  -0.45519883
4  -0.44237624
5  -0.89865819
6  -0.92021288
7  -1.13897854
8  -1.06029861
9  -1.11619366
10  -1.35957820
11  -2.69789239
12  -1.80464103
13  -1.94604283
14  -2.70126570
15  -2.21857721
16  -2.82245940
17  -3.22571137
18  -2.80240242
19  -3.47292939
20  -3.35694754
21  -3.61763039
22  -4.09587296
23  -4.06629433
24  -4.24147422
25  -4.09468175
26  -4.47289967
27  -5.01243909
28  -5.25045365
29  -5.41820601
30  -5.63418188
31  -6.04046452

==> convergence_E318_Cheby_Ref.txt <==
1  -0.43703746
2  -0.67790648
3  -0.46350883
4  -0.44462523
5  -0.87221903
6  -0.96122652
7  -1.10961267
8  -1.06649763
9  -1.08841146
10  -1.35586039
11  -2.52869447
12  -1.79508631
13  -1.92815452
14  -2.66151579
15  -2.21386570
16  -2.80044494
17  -3.21086024
18  -3.28171702
19  -3.93089026
20  -3.38736234
21  -3.76110083
22  -3.74321357
23  -4.28737469
24  -4.11590386
25  -4.18353144
26  -4.93438538
27  -5.14026522
28  -5.90779677
29  -6.12408959

==> convergence_Graphene_CS_CheFSI.txt <==
1  0.03747051
2  -0.44843830
3  -1.14448214
4  -0.66315995
5  -0.88261631
6  -1.20369910
7  -1.13454231
8  -1.38729459
9  -1.10859829
10  -2.32824373
11  -1.96302051
12  -2.29856216
13  -2.67205528
14  -2.66218509
15  -3.30474954
16  -3.73910395
17  -3.91842567
18  -4.09555234
19  -4.05077097
20  -4.79534210
21  -5.03947721
22  -5.22009068
23  -5.42715557
24  -5.90771948
25  -6.13404512

==> convergence_Graphene_CS_CheFSI_Fewer_Top.txt <==
1  0.03763565
2  -0.43110897
3  -1.14173950
4  -0.73029212
5  -1.09715504
6  -1.13268703
7  -1.31461703
8  -1.23173858
9  -1.52077176
10  -1.29448101
11  -1.25176943
12  -2.18320084
13  -2.18299901
14  -2.55563719
15  -2.50912058
16  -2.68335878
17  -2.66374076
18  -3.03719733
19  -3.37506230
20  -3.91231676
21  -4.40634859
22  -4.39880572
23  -4.25050627
24  -4.61759836
25  -5.16174791
26  -5.42277255
27  -5.52686413
28  -6.03084146

==> convergence_Graphene_CS_LOBPCG.txt <==
1  0.03834853
2  -0.45197160
3  -1.18414097
4  -0.70460003
5  -0.95209740
6  -1.05670508
7  -1.24196080
8  -1.29272959
9  -1.04760058
10  -1.99536330
11  -1.73206996
12  -2.42467583
13  -2.58297739
14  -2.62219810
15  -2.84690861
16  -3.37618912
17  -3.96746344
18  -4.12120024
19  -3.92495114
20  -4.51413640
21  -4.83329275
22  -5.06964607
23  -5.31740790
24  -6.01694355

==> convergence_Graphene_Cheby_Ref.txt <==
1  0.03790484
2  -0.45303204
3  -1.13842749
4  -0.74382180
5  -1.05309728
6  -1.16985859
7  -1.05165776
8  -1.18838972
9  -1.24842997
10  -1.33135728
11  -1.56722672
12  -2.00587329
13  -2.19060144
14  -2.87534265
15  -2.97960077
16  -3.59669993
17  -4.12934530
18  -3.85077971
19  -4.19221690
20  -4.65136351
21  -5.00531402
22  -5.11240508
23  -5.36743876
24  -5.92335047
25  -6.03551470

==> convergence_Li_CS_CheFSI.txt <==
1  -0.19096145
2  -1.21109867
3  -2.05785239
4  -2.82106339
5  -2.77511463
6  -2.20953968
7  -2.18408606
8  -2.77067712
9  -4.28256604
10  -2.83850115
11  -3.01058196
12  -2.78996224
13  -3.29537116
14  -3.74816944
15  -4.07399311
16  -3.66908920
17  -3.97386944
18  -2.45839387
19  -2.64206705
20  -2.92584914
21  -2.97109519
22  -3.13815164
23  -3.61076821
24  -3.64171242
25  -4.14123782
26  -3.86004940
27  -3.87380206
28  -4.17440427
29  -4.27181392
30  -5.00159744
31  -4.71110137
32  -4.81859105
33  -5.00448195
34  -4.93466901
35  -5.20276563
36  -4.74759008
37  -4.73259448
38  -4.75363453
39  -4.33166271
40  -4.52354806
41  -4.94103584
42  -5.07519436
43  -5.48662538
44  -4.41323820
45  -4.25371007
46  -4.87211882
47  -4.23272242
48  -4.51082663
49  -4.75895765
50  -4.08393964
51  -4.49413027
52  -4.74004605
53  -5.45253345
54  -5.91099784
55  -6.08000065

==> convergence_Li_CS_LOBPCG.txt <==
1  -0.19089950
2  -1.21211749
3  -2.08944348
4  -2.63982872
5  -2.40371400
6  -2.15272291
7  -2.78229092
8  -3.10149302
9  -3.13417314
10  -3.39283234
11  -4.06569670
12  -3.76455197
13  -3.79742684
14  -3.49436180
15  -3.22071117
16  -2.99628534
17  -3.40778355
18  -4.19500564
19  -4.36464309
20  -4.31054100
21  -3.81574638
22  -3.43711832
23  -4.19727304
24  -4.28523226
25  -4.39320123
26  -4.12446616
27  -3.79183425
28  -3.97867277
29  -3.96580020
30  -3.70465143
31  -3.64365548
32  -4.56142482
33  -3.46030109
34  -3.39790896
35  -4.26720995
36  -3.76951509
37  -3.37440101
38  -3.37603951
39  -3.64397793
40  -4.26168256
41  -4.60088696
42  -4.51308740
43  -4.65452426
44  -4.68561178
45  -5.14846098
46  -4.59768035
47  -4.93292542
48  -4.37967070
49  -5.09043359
50  -4.72654572
51  -4.99768200
52  -5.06971990
53  -5.36998733
54  -5.43440876
55  -5.69532177
56  -6.00004901

==> convergence_Li_Cheby_Ref.txt <==
1  -0.19096272
2  -1.21374832
3  -1.96753555
4  -2.60867708
5  -2.40651496
6  -2.31615585
7  -2.86674489
8  -4.13865551
9  -3.57173121
10  -3.25515455
11  -3.73013720
12  -3.81106251
13  -3.44434517
14  -3.78527989
15  -4.07057586
16  -3.71860910
17  -2.75484464
18  -3.09378778
19  -3.40236499
20  -3.78976839
21  -3.75341212
22  -3.67279541
23  -3.31375947
24  -3.59409629
25  -3.04977964
26  -3.68030969
27  -3.95223854
28  -4.21880329
29  -4.29799554
30  -4.32993135
31  -3.85722924
32  -4.40871803
33  -4.97876859
34  -4.81573620
35  -4.69967808
36  -4.34130584
37  -4.39547259
38  -4.47362236
39  -4.33249711
40  -4.44206719
41  -4.75573419
42  -4.97382784
43  -4.56620753
44  -4.23674293
45  -4.47899363
46  -4.93720774
47  -4.87964827
48  -5.60034576
49  -4.96742613
50  -4.39683205
51  -4.41475743
52  -4.76165705
53  -5.08056620
54  -5.67620583
55  -6.03984449

==> convergence_Si_CS_CheFSI.txt <==
1  -0.73431941
2  -0.33599908
3  -0.32671174
4  -1.50103414
5  -1.93942023
6  -1.31649629
7  -1.59354637
8  -1.95156086
9  -2.40775027
10  -2.42898727
11  -3.04471546
12  -2.54248070
13  -2.93630964
14  -2.76587047
15  -2.95088019
16  -3.39113101
17  -3.40487317
18  -3.25846332
19  -3.37987276
20  -4.20843817
21  -4.71233252
22  -4.26712661
23  -4.71739053
24  -4.89986982
25  -4.78484361
26  -5.00109734
27  -5.39355014
28  -5.64711875
29  -6.14482531

==> convergence_Si_CS_LOBPCG.txt <==
1  -0.73414259
2  -0.58098889
3  -0.15891103
4  -1.47047618
5  -1.97410537
6  -1.50177929
7  -1.40176975
8  -1.90281227
9  -2.54676970
10  -2.49655749
11  -3.12312923
12  -2.87225469
13  -3.22849803
14  -2.97462700
15  -3.26722365
16  -3.54099590
17  -3.39675015
18  -3.96075663
19  -4.03537685
20  -4.30467292
21  -4.69740245
22  -4.96984875
23  -5.36306053
24  -5.43844092
25  -5.61392557
26  -5.56731316
27  -5.86142941
28  -6.04020419

==> convergence_Si_Cheby_Ref.txt <==
1  -0.73434551
2  -0.33111131
3  -0.32879633
4  -1.52852481
5  -1.88880065
6  -1.29710247
7  -1.67658860
8  -1.89774570
9  -2.42627240
10  -2.40309050
11  -3.02236886
12  -2.49861309
13  -2.95257213
14  -2.87380037
15  -2.95357726
16  -3.34348300
17  -3.39169549
18  -3.06434543
19  -3.93527408
20  -4.00163799
21  -3.80087023
22  -4.02197422
23  -4.03740033
24  -4.47026728
25  -5.05001786
26  -4.84546157
27  -5.24197259
28  -5.33543641
29  -5.82335809
30  -6.22062926
